A Formal Framework for Predicting Distributed System Performance under Faults (Extended Version)

Today's distributed systems operate in complex environments that inevitably involve faults and even adversarial behaviors. Predicting their performance under such environments directly from formal designs remains a longstanding challenge. We present the first formal framework that systematically enables performance prediction of distributed systems across diverse faulty scenarios. Our framework features a fault injector together with a wide range of faults, reusable as a library, and model compositions that integrate the system and the fault injector into a unified model suitable for statistical analysis of performance properties such as throughput and latency. We formalize the framework in Maude and implement it as an automated tool, PERF. Applied to representative distributed systems, PERF accurately predicts system performance under varying fault settings, with estimations from formal designs consistent with evaluations on real deployments.

==> exp-fig/2pc-data-ol.csv <==
rate,maude,imp
0,2.240168332,2.351975844
0.05,2.496664029,2.560602525
0.1,2.751030589,2.865743702
0.15,3.032826664,3.014893909
0.2,3.203916069,3.311847144
0.25,3.390962957,3.475252462
0.3,3.6993255,3.908747924
0.35,3.91477423,3.874229378
0.4,4.085942791,4.144705096


==> exp-fig/dns-data-ol.csv <==
dt,m-power,m-bind,imp-power,imp-bind
0,0.024788666,0.06337906,0.183,0.058
0.2,2.224788666,3.46337906,2.272,3.33
0.4,4.424788666,6.86337906,4.464,6.734
0.6,6.000000072,10.26337906,6.666,9.831
0.8,6.000000072,13.66337906,6.436,12.891
1,6.000000072,17.06337906,6.031,16.095


==> exp-fig/raft-imp-ol.csv <==
x_imp,y_imp
493.173046,0.25
498.029596,0.5
498.437523,0.75
502.71684,1.0
502.837371,1.25
511.792125,1.5
527.492586,1.7500000000000002
549.78769,2.0
560.397615,2.25
561.158605,2.5
561.231705,2.75
577.339605,3.0
580.763624,3.25
581.44943,3.5000000000000004
582.747831,3.75
586.961072,4.0
603.231005,4.25
605.007314,4.5
618.876048,4.75
623.529842,5.0
624.993201,5.25
626.185273,5.5
636.500458,5.75
641.909283,6.0
650.121873,6.25
657.06142,6.5
657.754585,6.75
666.235003,7.000000000000001
666.615093,7.249999999999999
675.710876,7.5
696.438059,7.75
699.864038,8.0
720.050598,8.25
723.200283,8.5
727.684534,8.75
730.314069,9.0
747.377348,9.25
747.481284,9.5
758.097373,9.75
770.477098,10.0
775.502277,10.25
782.899637,10.5
796.208681,10.75
798.043474,11.0
799.005263,11.25
829.724806,11.5
851.371162,11.75
856.102205,12.0
860.077531,12.25
865.357624,12.5
880.381565,12.75
882.884367,13.0
883.068726,13.25
890.238144,13.5
892.978463,13.750000000000002
898.031356,14.000000000000002
898.72884,14.249999999999998
904.732596,14.499999999999998
907.514453,14.75
909.284994,15.0
914.301845,15.25
933.576058,15.5
945.451044,15.75
947.217577,16.0
953.73291,16.25
964.912247,16.5
970.440054,16.75
1009.39986,17.0
1023.563878,17.25
1063.351675,17.5
1068.960869,17.75
1076.547132,18.0
1076.97499,18.25
1098.040956,18.5
1102.929912,18.75
1108.531331,19.0
1109.306601,19.25
1116.313632,19.5
1123.777034,19.75
1127.069785,20.0
1148.111166,20.25
1159.26826,20.5
1165.960677,20.75
1170.601923,21.0
1207.96961,21.25
1214.882688,21.5
1225.964937,21.75
1233.601966,22.0
1236.613746,22.25
1260.399972,22.5
1265.181453,22.75
1268.170023,23.0
1269.532444,23.25
1279.671178,23.5
1280.269205,23.75
1280.709582,24.0
1281.952664,24.25
1284.434973,24.5
1299.991512,24.75
1302.006268,25.0
1302.686805,25.25
1302.821042,25.5
1307.645833,25.75
1311.677344,26.0
1313.750646,26.25
1320.825924,26.5
1322.620431,26.75
1323.396634,27.0
1325.6726,27.250000000000004
1328.271811,27.500000000000004
1328.375375,27.750000000000004
1331.439168,28.000000000000004
1332.439883,28.249999999999996
1336.817109,28.499999999999996
1337.822179,28.749999999999996
1349.183045,28.999999999999996
1359.160155,29.25
1374.116351,29.5
1379.151016,29.75
1396.162145,30.0
1396.199345,30.25
1396.356957,30.5
1397.566978,30.75
1398.61365,31.0
1399.846692,31.25
1401.422443,31.5
1402.74009,31.75
1403.320613,32.0
1404.091068,32.25
1406.69132,32.5
1410.032672,32.75
1415.976122,33.0
1416.706881,33.25
1422.88116,33.5
1423.52485,33.75
1426.541859,34.0
1429.030922,34.25
1430.324577,34.5
1430.366203,34.75
1430.373541,35.0
1442.487259,35.25
1443.246638,35.5
1443.80333,35.75
1450.556743,36.0
1454.467141,36.25
1454.689583,36.5
1455.875701,36.75
1461.566106,37.0
1463.232076,37.25
1467.095588,37.5
1467.923931,37.75
1470.797723,38.0
1473.506406,38.25
1474.457358,38.5
1474.827407,38.75
1478.394871,39.0
1478.537694,39.25
1479.29996,39.5
1480.005914,39.75
1480.315424,40.0
1480.382714,40.25
1483.851372,40.5
1490.233016,40.75
1490.349928,41.0
1491.009401,41.25
1491.325942,41.5
1491.684822,41.75
1498.370671,42.0
1503.125367,42.25
1509.063882,42.5
1509.181044,42.75
1518.942564,43.0
1521.388233,43.25
1528.396241,43.5
1531.445494,43.75
1537.477692,44.0
1541.435321,44.25
1544.109344,44.5
1549.945396,44.75
1557.440859,45.0
1559.43068,45.25
1564.956633,45.5
1566.847995,45.75
1567.281507,46.0
1568.021875,46.25
1577.106026,46.5
1582.634889,46.75
1586.658171,47.0
1587.280986,47.25
1589.368767,47.5
1591.974537,47.75
1593.152368,48.0
1593.658977,48.25
1595.144175,48.5
1596.524174,48.75
1600.072793,49.0
1600.485905,49.25
1610.129832,49.5
1611.035555,49.75
1621.434274,50.0
1628.113538,50.24999999999999
1630.74165,50.5
1640.834719,50.74999999999999
1642.906349,51.0
1645.971861,51.24999999999999
1647.897152,51.5
1649.090496,51.74999999999999
1650.866071,52.0
1651.46107,52.25
1660.730536,52.5
1661.403069,52.75
1664.096687,53.0
1667.617421,53.25
1677.504381,53.5
1684.330906,53.75
1685.00059,54.0
1685.89809,54.25
1686.314245,54.50000000000001
1687.421076,54.75
1688.169543,55.00000000000001
1689.465152,55.25
1690.191513,55.50000000000001
1696.859173,55.75
1697.80717,56.00000000000001
1697.962817,56.25
1699.716677,56.49999999999999
1701.661491,56.75
1701.674468,56.99999999999999
1702.324003,57.25
1702.869419,57.49999999999999
1702.97673,57.75
1703.792492,57.99999999999999
1704.723042,58.25
1705.397372,58.5
1706.207558,58.75
1707.111501,59.0
1712.230856,59.25
1713.74655,59.5
1715.348341,59.75
1716.970207,60.0
1720.418615,60.25
1722.120428,60.5
1722.331378,60.75000000000001
1723.579112,61.0
1727.953482,61.25000000000001
1729.619564,61.5
1736.748129,61.75000000000001
1739.384344,62.0
1739.701159,62.25000000000001
1740.847976,62.5
1741.379782,62.74999999999999
1743.122889,63.0
1743.671218,63.24999999999999
1748.847495,63.5
1755.254669,63.74999999999999
1755.515389,64.0
1756.708988,64.25
1763.336813,64.5
1763.352013,64.75
1767.664942,65.0
1770.863039,65.25
1775.244808,65.5
1778.680807,65.75
1783.861677,66.0
1785.603716,66.25
1794.303182,66.5
1794.444561,66.75
1798.508619,67.0
1803.756584,67.25
1814.908662,67.5
1816.097377,67.75
1825.433439,68.0
1835.90538,68.25
1840.79955,68.5
1845.470299,68.75
1848.337962,69.0
1857.138878,69.25
1858.08319,69.5
1861.167058,69.75
1872.560203,70.0
1876.014963,70.25
1879.669722,70.5
1884.199573,70.75
1885.225453,71.0
1887.011073,71.25
1888.435538,71.5
1889.52975,71.75
1896.252581,72.0
1904.796255,72.25
1911.483358,72.5
1912.945254,72.75
1914.221977,73.0
1946.112917,73.25
1952.5826,73.5
1956.137017,73.75
1956.879929,74.0
1963.48855,74.25
1979.971994,74.5
1982.41019,74.75
1982.960693,75.0
1984.354672,75.25
1985.310813,75.5
1987.876336,75.75
1996.054518,76.0
1999.39503,76.25
2001.83694,76.5
2007.022213,76.75
2007.67328,77.0
2007.74704,77.25
2016.971016,77.5
2019.139727,77.75
2019.972622,78.0
2029.176015,78.25
2031.116848,78.5
2034.314713,78.75
2037.640472,79.0
2040.441827,79.25
2042.079016,79.5
2050.225345,79.75
2050.22833,80.0
2057.264637,80.25
2057.421036,80.5
2061.03799,80.75
2063.310474,81.0
2066.772731,81.25
2083.160921,81.5
2088.062747,81.75
2089.008241,82.0
2093.779398,82.25
2095.558384,82.5
2106.132576,82.75
2109.147332,83.0
2109.965745,83.25
2110.078102,83.5
2116.971749,83.75
2121.29553,84.0
2123.067641,84.25
2132.800904,84.5
2138.69211,84.75
2156.36101,85.0
2160.04503,85.25
2164.115058,85.5
2181.531119,85.75
2182.503426,86.0
2184.195557,86.25
2188.869357,86.5
2197.263723,86.75
2197.474598,87.0
2199.110882,87.25
2199.224015,87.5
2201.044016,87.75
2204.126839,88.0
2206.50793,88.25
2215.909288,88.5
2220.88228,88.75
2222.315355,89.0
2225.594091,89.25
2231.023239,89.5
2243.504023,89.75
2250.374269,90.0
2251.740126,90.25
2261.600541,90.5
2264.342466,90.75
2266.937931,91.0
2278.14711,91.25
2279.702806,91.5
2282.585214,91.75
2289.288916,92.0
2291.474801,92.25
2297.121054,92.5
2311.400916,92.75
2311.936841,93.0
2325.81949,93.25
2326.111753,93.5
2338.022829,93.75
2342.703421,94.0
2351.23436,94.25
2362.696431,94.5
2373.355472,94.75
2376.177497,95.0
2380.041357,95.25
2383.341439,95.5
2390.397102,95.75
2391.993529,96.0
2397.117334,96.25
2404.865539,96.5
2409.948805,96.75
2413.267025,97.0
2440.664841,97.25
2441.627051,97.5
2456.824513,97.75
2466.119863,98.0
2476.909117,98.25
2496.771736,98.5
2536.150774,98.75
2536.242011,99.0
2558.997338,99.25
2568.925765,99.5
2606.988509,99.75
3052.996272,100.0


==> exp-fig/raft-maude-ol.csv <==
x_mau,y_mau
505.44918622411996,0.1
529.7779312662586,0.2
544.2623407401045,0.3
594.7685201784541,0.4
595.6736522936296,0.5
599.7612972326721,0.6
602.7866083773499,0.7000000000000001
605.8226499225641,0.8
620.0795009305061,0.8999999999999999
623.255225343184,1.0
628.8664064898401,1.0999999999999999
630.5921701662481,1.2
639.3989564842182,1.3
641.6331841502271,1.4000000000000001
643.9164053929097,1.5
662.475774249672,1.6
664.8065913395117,1.7000000000000002
670.0042940410433,1.7999999999999998
671.3492476742701,1.9
676.9455912573724,2.0
700.8206180403873,2.1
702.5900451869232,2.1999999999999997
705.5668118399152,2.3
710.3659605931605,2.4
711.375238165798,2.5
711.7208150590117,2.6
716.3696924491286,2.7
719.7316678429863,2.8000000000000003
721.2546392863695,2.9000000000000004
724.3743628733217,3.0
729.3599026389915,3.1
739.9513440460795,3.2
741.7667057458734,3.3000000000000003
742.1297435528305,3.4000000000000004
742.220935581258,3.5000000000000004
742.5137736243,3.5999999999999996
745.485612907794,3.6999999999999997
747.9951157916083,3.8
749.486270410986,3.9
752.0892640220303,4.0
758.3866692541019,4.1000000000000005
759.9431614584925,4.2
762.8665437622278,4.3
763.5464774251857,4.3999999999999995
763.9119658397046,4.5
770.4334886723789,4.6
779.6751571004352,4.7
785.0719642430263,4.8
785.2287881486129,4.9
787.7292415104371,5.0
788.2457769406193,5.1
800.5731184345383,5.2
800.7547511245889,5.3
801.5828577408851,5.4
803.9627242593323,5.5
804.2116690049511,5.6000000000000005
810.1776756709372,5.7
811.8776766543855,5.800000000000001
819.4738286106108,5.8999999999999995
820.6932822591115,6.0
822.428104679792,6.1
823.9805611855081,6.2
824.9461907646332,6.3
824.9615770666487,6.4
825.5777732640051,6.5
826.2003541258515,6.6000000000000005
826.2413553543129,6.7
828.7555748508075,6.800000000000001
830.4714428486433,6.9
840.5800020991193,7.000000000000001
842.1755399168009,7.1
845.6792955961444,7.199999999999999
845.7327424965955,7.3
846.2889555422624,7.3999999999999995
847.0218670653986,7.5
850.2573559293298,7.6
853.8298440852861,7.7
854.3763031095871,7.8
856.0027946869844,7.9
856.0029005920919,8.0
856.7423095714485,8.1
857.5637849824366,8.200000000000001
861.354452257972,8.3
862.6396426137565,8.4
863.3688193408753,8.5
863.3898258578296,8.6
864.0807728280853,8.7
867.2495400238477,8.799999999999999
867.6292112703456,8.9
870.4386808123534,9.0
870.9121378116472,9.1
877.2631580469673,9.2
879.730977920303,9.3
883.6949929353043,9.4
884.0468079530901,9.5
889.5178177286184,9.6
892.5436521660305,9.700000000000001
895.3297974084885,9.8
900.2823193484973,9.9
903.9295891617728,10.0
904.1373956026392,10.100000000000001
906.2901130183168,10.2
907.8338519899531,10.299999999999999
908.9002812678667,10.4
909.3868183860649,10.5
909.44709495364,10.6
909.6955632151694,10.7
909.6970183676676,10.8
911.219672769316,10.9
911.236056307559,11.0
912.0672882033736,11.1
915.890308529463,11.200000000000001
921.6337825670875,11.3
921.7586161412862,11.4
921.8804167172316,11.5
922.643667686783,11.600000000000001
926.3299632803132,11.700000000000001
929.4652433889497,11.799999999999999
930.6151189743175,11.899999999999999
931.0072957387258,12.0
931.3096155171967,12.1
932.1709167777428,12.2
932.2932206066871,12.3
932.9602014272967,12.4
933.8783291085716,12.5
936.6549256151437,12.6
939.3388404596482,12.7
941.657640542734,12.8
945.3808006577299,12.9
946.9566591744863,13.0
948.3869963464258,13.100000000000001
948.5569873721338,13.200000000000001
956.6580127241115,13.3
965.102313076244,13.4
965.9396103409111,13.5
967.6104164035854,13.600000000000001
969.1827790754714,13.700000000000001
970.7527279888585,13.8
973.1879099165919,13.900000000000002
974.356058564292,14.000000000000002
974.3952656568569,14.099999999999998
974.8976178365976,14.2
979.5175512100126,14.299999999999999
985.4231326295654,14.399999999999999
988.7865330338572,14.499999999999998
992.7125538303312,14.6
992.8719795903493,14.7
993.2446086283263,14.799999999999999
995.3884141138733,14.899999999999999
997.1517133776715,15.0
997.2031192870688,15.1
1001.7999572429816,15.2
1003.424900565218,15.299999999999999
1008.3682173473564,15.4
1011.3281531609686,15.5
1011.6669544325445,15.6
1016.557098172041,15.7
1016.8202000553251,15.8
1017.0087664346056,15.9
1019.2093344782768,16.0
1020.3180702290103,16.1
1028.1505212963953,16.2
1033.0772289011436,16.3
1036.86751115524,16.400000000000002
1038.7889804825063,16.5
1045.4572791706887,16.6
1049.4242977713527,16.7
1049.7602938257382,16.8
1050.508111557808,16.900000000000002
1051.4094800240723,17.0
1052.6150745063194,17.1
1052.6167078524406,17.2
1054.3637058534425,17.299999999999997
1055.6555755441022,17.4
1059.4240357948347,17.5
1060.09949995522,17.599999999999998
1060.6686288724695,17.7
1060.8233243851682,17.8
1062.3491706978473,17.9
1066.348735873325,18.0
1066.447388684498,18.099999999999998
1067.2445010853526,18.2
1067.5097356348094,18.3
1068.7533052993956,18.4
1070.6490557698974,18.5
1072.2428338407863,18.6
1072.4406839977462,18.7
1072.5372584429688,18.8
1073.8580987767446,18.9
1074.1939583464705,19.0
1079.842394289552,19.1
1081.2648392983097,19.2
1085.524795731503,19.3
1086.4145969568367,19.400000000000002
1088.7672147196722,19.5
1089.6247218510769,19.6
1091.619186820906,19.7
1095.5193143609808,19.8
1095.8173757662405,19.900000000000002
1097.5447330457382,20.0
1098.736785456711,20.1
1099.287841544201,20.200000000000003
1100.8846953806396,20.3
1103.6149811902314,20.4
1106.5703165870088,20.5
1108.0103498884494,20.599999999999998
1108.1554589529107,20.7
1108.1577565480534,20.8
1112.1228811380956,20.9
1112.1959475578037,21.0
1113.2080010413697,21.099999999999998
1114.2104071854292,21.2
1118.584502385282,21.3
1120.3170719676243,21.4
1121.547214307529,21.5
1122.8214297832935,21.6
1125.2136179676577,21.7
1127.6074144545803,21.8
1127.6533782282388,21.9
1129.3014787073407,22.0
1130.8463987997734,22.1
1133.1447637167641,22.2
1133.9103880135142,22.3
1136.8237243496167,22.400000000000002
1136.8573904994557,22.5
1139.197263285855,22.6
1139.836539551286,22.7
1141.3892765549492,22.8
1143.8964358027802,22.900000000000002
1146.1278970623125,23.0
1146.155527050281,23.1
1146.5677827148722,23.200000000000003
1148.923183114578,23.3
1150.2208571230312,23.400000000000002
1153.7877415867147,23.5
1153.8118728587363,23.599999999999998
1154.6031517886004,23.7
1158.8020157669218,23.799999999999997
1161.066209033675,23.9
1161.0804492879504,24.0
1162.8986764699644,24.099999999999998
1164.5605500148604,24.2
1165.5611858091788,24.3
1165.9947207013697,24.4
1166.5716647201025,24.5
1167.9984053154217,24.6
1168.215016098072,24.7
1174.0989928645508,24.8
1175.1768559304062,24.9
1176.8176653707274,25.0
1178.5956910215193,25.1
1180.6791680889885,25.2
1180.7076919281894,25.3
1181.6998350288834,25.4
1183.1940176206213,25.5
1183.8255709740433,25.6
1184.489929274154,25.7
1184.5786034862003,25.8
1188.5751078293526,25.900000000000002
1190.280827211205,26.0
1191.7736316149803,26.1
1199.9271871283045,26.200000000000003
1201.7149540949501,26.3
1202.0218799914478,26.400000000000002
1207.0414836977193,26.5
1207.8049063437338,26.6
1208.4464769574633,26.700000000000003
1209.1889163512003,26.8
1209.3326540918777,26.900000000000002
1209.9381887463223,27.0
1217.4185985128076,27.1
1220.0910837621861,27.200000000000003
1222.021288920976,27.3
1224.8282624369374,27.400000000000002
1225.011422935272,27.500000000000004
1225.0818260639483,27.6
1225.3714624056608,27.700000000000003
1226.4923307083848,27.800000000000004
1229.4186287435305,27.900000000000002
1230.9193058447706,28.000000000000004
1232.2833847235158,28.1
1233.5788820657035,28.199999999999996
1233.5840298145076,28.299999999999997
1234.5123416148501,28.4
1235.494007172499,28.499999999999996
1237.7600716557183,28.599999999999998
1238.7544326996638,28.7
1245.2157156353942,28.799999999999997
1245.9224044156877,28.9
1249.2922979167042,28.999999999999996
1251.5836616273562,29.099999999999998
1253.4472849469114,29.2
1255.0605444665866,29.299999999999997
1257.9792330347739,29.4
1261.2355075751263,29.5
1269.76347334501,29.599999999999998
1271.0376504449303,29.7
1271.72508362672,29.799999999999997
1272.014131151857,29.9
1272.588745753359,30.0
1275.1080758207586,30.099999999999998
1278.9926424269852,30.2
1279.9339250665582,30.3
1281.4665316448015,30.4
1281.6621072536545,30.5
1284.2122268499165,30.599999999999998
1284.4328319322417,30.7
1285.3608506187593,30.8
1286.6413290261146,30.9
1288.134805958068,31.0
1291.3560202856218,31.1
1292.993029967821,31.2
1294.329369810806,31.3
1295.0143095955016,31.4
1295.4239660205374,31.5
1295.5690082496926,31.6
1298.073565272678,31.7
1298.8540860763292,31.8
1299.5224429337152,31.900000000000002
1302.6143971982226,32.0
1304.7565289251565,32.1
1307.905309520008,32.2
1308.5800333570269,32.300000000000004
1311.4458187126443,32.4
1311.573180393239,32.5
1312.7258252079225,32.6
1312.8881575146468,32.7
1313.0683033767848,32.800000000000004
1317.5255880053405,32.9
1320.0340572344494,33.0
1320.104976600805,33.1
1320.297514631717,33.2
1326.873961237713,33.300000000000004
1328.8589772818777,33.4
1329.056944680893,33.5
1329.9928444204388,33.6
1334.6161468556184,33.7
1336.3597020788195,33.800000000000004
1341.2199901629253,33.900000000000006
1345.189219591769,34.0
1347.0439632513442,34.1
1347.5285302122993,34.2
1347.5969917196837,34.300000000000004
1347.8181521623258,34.4
1351.154801267736,34.5
1352.3930713957925,34.599999999999994
1352.5117202454337,34.699999999999996
1354.570184574772,34.8
1355.3875240775042,34.9
1355.971170217513,35.0
1359.0371415900488,35.099999999999994
1359.6008816856813,35.199999999999996
1361.8885572592199,35.3
1363.2372937982993,35.4
1364.5974620002285,35.5
1364.6015434726646,35.6
1365.5151122945929,35.699999999999996
1366.635257558545,35.8
1367.5261157045945,35.9
1370.350027019814,36.0
1371.5336212604461,36.1
1376.0178396592357,36.199999999999996
1379.5962021360635,36.3
1382.473924355091,36.4
1383.279446838026,36.5
1383.8132675325587,36.6
1388.3125316015971,36.7
1393.6875862307766,36.8
1394.4914651243407,36.9
1395.0572296096025,37.0
1396.2050677245993,37.1
1397.2716724797413,37.2
1397.4883680052517,37.3
1399.2819693473218,37.4
1400.5630145893467,37.5
1404.4724239703687,37.6
1405.4249297570188,37.7
1408.1061109603354,37.8
1409.2210037811792,37.9
1411.1646807913046,38.0
1411.52037175428,38.1
1412.3373321360089,38.2
1418.0560571381868,38.3
1419.2735893438362,38.4
1420.257771312424,38.5
1420.8105791558326,38.6
1421.0129365167206,38.7
1421.372857360942,38.800000000000004
1422.717745344319,38.9
1423.2189805868159,39.0
1423.3305431258377,39.1
1424.1355453700153,39.2
1430.6883419594392,39.300000000000004
1430.9180145383314,39.4
1432.1267483541387,39.5
1433.6054092794236,39.6
1434.612053637392,39.7
1435.4642185675116,39.800000000000004
1436.9750514547195,39.900000000000006
1440.6499568800255,40.0
1441.0390278053217,40.1
1441.9706276775703,40.2
1442.3311142283637,40.300000000000004
1443.861132631075,40.400000000000006
1445.4888919002046,40.5
1445.8206748383773,40.6
1446.543942994887,40.699999999999996
1447.532437892827,40.8
1447.8237597078992,40.9
1449.8300061485913,41.0
1452.5013739478898,41.099999999999994
1456.8435715069606,41.199999999999996
1457.7109136409342,41.3
1457.934970682444,41.4
1458.0394210458392,41.5
1458.781723998551,41.6
1460.2285145078952,41.699999999999996
1460.5174025174533,41.8
1462.608176485634,41.9
1463.0925560564176,42.0
1464.6218091934795,42.1
1465.7774628773002,42.199999999999996
1466.9148145478018,42.3
1467.0481103628524,42.4
1467.3430719983214,42.5
1467.6611481232314,42.6
1468.1248652220697,42.699999999999996
1468.6089095163727,42.8
1468.69150792116,42.9
1469.8618671602114,43.0
1474.4686738237674,43.1
1474.5379273668061,43.2
1475.0845406048927,43.3
1475.9397390352792,43.4
1478.0511992819793,43.5
1480.363883795764,43.6
1482.8010553931629,43.7
1485.1526021446157,43.8
1485.6378478624733,43.9
1487.2083185285226,44.0
1487.550657984251,44.1
1488.030893436563,44.2
1488.829577609061,44.3
1489.3221563942511,44.4
1489.5086122692287,44.5
1490.1010705223619,44.6
1491.3333738150225,44.7
1491.4785722501085,44.800000000000004
1491.8023529332409,44.9
1493.429891200263,45.0
1497.5890551367072,45.1
1498.0756878601303,45.2
1501.8466252394342,45.300000000000004
1503.4439327797063,45.4
1503.8566768152393,45.5
1504.5628377572395,45.6
1507.5752124379658,45.7
1509.567405535737,45.800000000000004
1510.0273294566648,45.9
1512.5943166396078,46.0
1512.60801984613,46.1
1512.8312340840273,46.2
1514.7824546740535,46.300000000000004
1515.1154865384474,46.400000000000006
1520.7362841683005,46.5
1521.1289220734282,46.6
1522.8214740803921,46.7
1523.4509892337353,46.800000000000004
1523.8664871761798,46.9
1524.0592929992445,47.0
1526.3355384011466,47.099999999999994
1529.337636094878,47.199999999999996
1529.4255264978606,47.3
1529.9275660098092,47.4
1530.2650002139587,47.5
1530.793665005178,47.599999999999994
1531.4969435938776,47.699999999999996
1532.5983319305865,47.8
1533.0253838252245,47.9
1533.0767124626109,48.0
1533.2387830011364,48.1
1534.1517851197013,48.199999999999996
1534.5491922423653,48.3
1537.6961279948648,48.4
1538.2182533329617,48.5
1540.4989256478384,48.6
1540.7779243168002,48.699999999999996
1545.2173925885943,48.8
1546.991990018056,48.9
1547.2826292486332,49.0
1549.058391109947,49.1
1551.653147962905,49.2
1552.2533388857112,49.3
1555.7174322160454,49.4
1556.8055341950571,49.5
1558.0678485793626,49.6
1559.0581485549126,49.7
1560.4446649119893,49.8
1560.4590229557393,49.9
1560.6769510951738,50.0
1560.6872591244755,50.1
1561.4328792877925,50.2
1564.0302877806525,50.3
1564.4758581378126,50.4
1566.4742932974727,50.5
1570.2662511261267,50.6
1570.8873259671793,50.7
1571.0258715709679,50.8
1571.4875042563608,50.9
1572.5447904057871,51.0
1573.3206725768523,51.1
1577.0825921829817,51.2
1577.1718291449708,51.300000000000004
1580.0356972827362,51.4
1581.2218454380543,51.5
1582.1942573489166,51.6
1582.2853201741539,51.7
1584.0866275086523,51.800000000000004
1585.464388721669,51.9
1586.1600473425547,52.0
1587.012799975769,52.1
1588.7039645896157,52.2
1589.4473504150792,52.300000000000004
1590.3096160859468,52.400000000000006
1592.0154942749543,52.5
1593.674034311914,52.6
1595.4809118047776,52.7
1596.0838796619266,52.800000000000004
1596.3169650226912,52.900000000000006
1596.9797980092576,53.0
1597.568370659451,53.1
1600.6093462334106,53.2
1601.0161476716453,53.300000000000004
1601.6556306509226,53.400000000000006
1601.728035091502,53.5
1601.9350991149138,53.6
1603.3070449500287,53.7
1603.8037684710584,53.800000000000004
1608.313636159319,53.900000000000006
1608.8783259991087,54.0
1609.2658747149821,54.1
1611.5073828423087,54.2
1613.9668200480992,54.300000000000004
1614.0513302576776,54.400000000000006
1615.4392680374704,54.50000000000001
1616.9485461665001,54.6
1618.4690392163466,54.7
1619.9439509185536,54.800000000000004
1620.3452441275824,54.900000000000006
1622.0368112231142,55.00000000000001
1622.2862000415298,55.1
1622.782189736888,55.2
1625.0787615022082,55.300000000000004
1625.243872684812,55.400000000000006
1625.6077613095729,55.50000000000001
1626.454430197572,55.60000000000001
1626.9118813199468,55.7
1627.1119758924174,55.800000000000004
1628.1121506019922,55.900000000000006
1629.3766623103522,56.00000000000001
1630.3032142559491,56.10000000000001
1633.5472465718276,56.2
1635.5697476866983,56.3
1637.213900282402,56.39999999999999
1638.4411808183568,56.49999999999999
1638.7263665207547,56.599999999999994
1638.8420633939695,56.699999999999996
1640.1906831221577,56.8
1649.8454574973246,56.89999999999999
1651.714414990774,56.99999999999999
1651.9198115685415,57.099999999999994
1656.2113847663156,57.199999999999996
1658.648228052636,57.3
1659.19948878382,57.4
1661.014396189512,57.49999999999999
1665.5461214118577,57.599999999999994
1666.0669804821484,57.699999999999996
1667.7046281080266,57.8
1671.6645006448332,57.9
1672.056856985814,57.99999999999999
1672.73627078574,58.099999999999994
1674.7355261500832,58.199999999999996
1675.5350273483111,58.3
1675.7534886854266,58.4
1681.0396973278803,58.5
1683.3471552386334,58.599999999999994
1688.560297838132,58.699999999999996
1689.7173383804911,58.8
1689.761033713747,58.9
1691.681483269743,59.0
1692.0014302793877,59.099999999999994
1692.4683207457008,59.199999999999996
1694.6442834554573,59.3
1695.7689270899525,59.4
1695.815806976357,59.5
1702.374261400498,59.599999999999994
1703.0249834452852,59.699999999999996
1703.3302909574859,59.8
1703.5196034002508,59.9
1703.5378460419558,60.0
1703.8111851980048,60.099999999999994
1704.9681574109998,60.199999999999996
1707.0728032200084,60.3
1707.584510364509,60.4
1708.9231095748883,60.5
1709.9986032271838,60.6
1710.0591641080273,60.699999999999996
1710.8802151743746,60.8
1712.1784245034976,60.9
1712.5599881788842,61.0
1712.8059517308707,61.1
1714.6336383881855,61.199999999999996
1714.761483803848,61.3
1714.9348881879341,61.4
1718.7009565910294,61.5
1719.6374685530552,61.6
1721.8774417296386,61.7
1722.4896295225726,61.8
1722.5982864285982,61.9
1723.3576676733735,62.0
1723.5765324069764,62.1
1725.2045393303863,62.2
1726.9529822378192,62.3
1730.9609660426815,62.4
1731.1802490709858,62.5
1733.6871224800948,62.6
1734.1693671626706,62.7
1737.2923945467787,62.8
1738.1973615151505,62.9
1739.5867028266184,63.0
1739.713195298266,63.1
1739.9732331043963,63.2
1740.193443478322,63.3
1743.1098410635493,63.4
1747.1636362724014,63.5
1749.0668397694242,63.6
1750.9454936926804,63.7
1753.5228524405711,63.800000000000004
1754.673499700999,63.9
1755.1452309616739,64.0
1756.69403100413,64.1
1756.804294561223,64.2
1757.410210302216,64.3
1760.6581455022945,64.4
1760.8989057712251,64.5
1763.7207310506135,64.60000000000001
1764.394254528182,64.7
1765.4530296340276,64.8
1767.631933922263,64.9
1769.3618313478564,65.0
1769.7022444986094,65.10000000000001
1770.9760848737524,65.2
1771.654984289947,65.3
1777.3084819770866,65.4
1778.6375254718346,65.5
1779.447695419381,65.60000000000001
1781.589331085058,65.7
1783.4032056353597,65.8
1784.2473422607777,65.9
1785.6151155222722,66.0
1786.0685606756595,66.10000000000001
1787.7886492925902,66.2
1791.9662583435281,66.3
1792.217493910057,66.4
1792.361931536695,66.5
1792.8892822418272,66.60000000000001
1792.9909554921724,66.7
1793.393849322871,66.8
1795.6569134741717,66.9
1797.186881284141,67.0
1797.9949377075002,67.10000000000001
1800.9945409350437,67.2
1806.67072878485,67.30000000000001
1809.5531099545713,67.4
1811.884977871101,67.5
1814.724672360295,67.60000000000001
1817.3739734070302,67.7
1823.6886703602213,67.80000000000001
1823.87595412845,67.9
1824.8458849196766,68.0
1825.2382337876613,68.10000000000001
1832.658735290299,68.2
1835.5854085225985,68.30000000000001
1837.2003982645156,68.4
1837.5824025879376,68.5
1837.8039983952592,68.60000000000001
1841.5082737393643,68.7
1843.503668917765,68.8
1843.5861496768807,68.89999999999999
1844.7702392664767,69.0
1845.1212604863135,69.1
1845.5436174183687,69.19999999999999
1850.9842479788779,69.3
1850.9911571736225,69.39999999999999
1851.7874479181123,69.5
1852.733511396784,69.6
1853.7233892738025,69.69999999999999
1858.491000163332,69.8
1862.1661682846611,69.89999999999999
1864.4478801835246,70.0
1866.024903832409,70.1
1867.3751416718428,70.19999999999999
1867.6125870480423,70.3
1867.7526292155378,70.39999999999999
1869.8013023663866,70.5
1874.163432051813,70.6
1874.5799965781707,70.7
1874.929819935662,70.8
1875.7379679013648,70.89999999999999
1876.2842200843309,71.0
1876.5302748996382,71.1
1877.6644783139739,71.2
1881.3197668643331,71.3
1883.17156491066,71.39999999999999
1884.020270289101,71.5
1886.6708944573888,71.6
1888.7864754183008,71.7
1889.851920775827,71.8
1893.6464633309515,71.89999999999999
1894.7391350406997,72.0
1895.7551238673982,72.1
1899.4332449487079,72.2
1899.7058809194707,72.3
1901.3293777838455,72.39999999999999
1905.0039112178322,72.5
1908.516127357611,72.6
1914.2719762224165,72.7
1914.988798067788,72.8
1914.995302080457,72.89999999999999
1915.1601040749795,73.0
1915.3900103426395,73.1
1915.4411847149745,73.2
1919.1311424860871,73.3
1919.7551302091529,73.4
1920.7681209599323,73.5
1921.2469446891182,73.6
1928.523503657949,73.7
1932.2205683408695,73.8
1937.87536739796,73.9
1940.3445620320856,74.0
1941.1562214510047,74.1
1944.0012211303608,74.2
1944.5206690237133,74.3
1944.6949044099515,74.4
1945.7635261259222,74.5
1948.897105146395,74.6
1955.2038228666902,74.7
1956.286676476546,74.8
1956.7403111143897,74.9
1960.258444191149,75.0
1962.510860618832,75.1
1963.6888114422993,75.2
1965.1867160177226,75.3
1966.6533830787532,75.4
1967.687658939989,75.5
1967.7457253832665,75.6
1970.3208640857279,75.7
1971.1401513719582,75.8
1974.9974247949792,75.9
1986.4739062007343,76.0
1987.3293827117054,76.1
1987.5457937426022,76.2
1988.0103844799528,76.3
1988.9095091498764,76.4
1988.951932289369,76.5
1990.0694419841573,76.6
1991.0687165740676,76.7
1992.3364443383389,76.8
1992.9448800495588,76.9
1996.662201844652,77.0
2001.426856595148,77.10000000000001
2002.579119566199,77.2
2021.6167415269915,77.3
2024.416309066567,77.4
2027.0066054851711,77.5
2029.6796427749077,77.60000000000001
2030.746525261772,77.7
2041.10880895887,77.8
2041.7345614661529,77.9
2042.49377051893,78.0
2050.016273996423,78.10000000000001
2053.0330854622794,78.2
2053.5832168707966,78.3
2055.41849591606,78.4
2055.6316568855027,78.5
2059.523409189923,78.60000000000001
2062.388951201061,78.7
2064.878205956672,78.8
2067.8319780650427,78.9
2068.6684833705217,79.0
2069.1526017820725,79.10000000000001
2069.784093106204,79.2
2069.842103902103,79.3
2073.6193034238117,79.4
2074.1329950609506,79.5
2078.5548198238857,79.60000000000001
2079.3921895375256,79.7
2080.507786194751,79.80000000000001
2087.3350951002203,79.9
2092.7410467177583,80.0
2093.9225420070456,80.10000000000001
2094.6241954817187,80.2
2096.8519398201306,80.30000000000001
2101.4465569296844,80.4
2102.4342694257452,80.5
2102.6834424333124,80.60000000000001
2104.3616064272314,80.7
2104.9077771198695,80.80000000000001
2107.933910973598,80.9
2108.2684353709756,81.0
2111.4037423596783,81.10000000000001
2111.7952109474436,81.2
2112.105096392444,81.3
2112.915613880348,81.39999999999999
2113.8543842312197,81.5
2114.901172215783,81.6
2115.633454762773,81.69999999999999
2116.9181984846196,81.8
2119.6972270219176,81.89999999999999
2120.5289455850225,82.0
2121.275266308303,82.1
2123.366485325463,82.19999999999999
2131.826348499972,82.3
2135.3455653810443,82.39999999999999
2135.438033691084,82.5
2136.106668083752,82.6
2138.4401117113407,82.69999999999999
2144.436638316898,82.8
2151.521917702721,82.89999999999999
2157.568101608518,83.0
2160.0836119462488,83.1
2161.2845721042486,83.2
2163.3493585806223,83.3
2165.317121228228,83.39999999999999
2167.853865244442,83.5
2173.706726501083,83.6
2175.4129353891594,83.7
2177.3938177233003,83.8
2184.410562325407,83.89999999999999
2185.988159393789,84.0
2186.079638641897,84.1
2186.725929510528,84.2
2189.0186750682533,84.3
2189.6517577882605,84.39999999999999
2190.8089365421333,84.5
2191.543338976944,84.6
2197.45489221335,84.7
2198.3323537623714,84.8
2199.6413768332523,84.89999999999999
2211.948840006572,85.0
2214.0266407104264,85.1
2215.744874396015,85.2
2215.758460170899,85.3
2216.319249425112,85.39999999999999
2217.254378093825,85.5
2225.473885745741,85.6
2228.1025023912525,85.7
2228.989503504738,85.8
2230.1524874132297,85.9
2233.0752044513574,86.0
2234.632786747747,86.1
2240.007874020222,86.2
2240.4331236309586,86.3
2240.8093321198203,86.4
2243.862850712388,86.5
2244.4917899019724,86.6
2247.2531426770734,86.7
2254.3904861653386,86.8
2255.017629856289,86.9
2263.6407489975154,87.0
2265.410921275762,87.1
2267.485748245254,87.2
2267.6747417162624,87.3
2269.8188743663554,87.4
2272.8149677996776,87.5
2273.5128837717352,87.6
2274.3203586089367,87.7
2274.5995194119832,87.8
2277.914795426807,87.9
2280.7702830406843,88.0
2280.9574158906335,88.1
2286.3445986509605,88.2
2292.6577825517325,88.3
2297.066209674322,88.4
2297.5589457114006,88.5
2299.7820513723727,88.6
2306.6845889906403,88.7
2308.0372131907884,88.8
2309.037346050261,88.9
2309.371459003027,89.0
2311.284277316896,89.1
2313.956561806382,89.2
2315.5583299538757,89.3
2315.5921099408624,89.4
2318.6221927955166,89.5
2320.6131535364566,89.60000000000001
2323.6829555174763,89.7
2326.402224610111,89.8
2329.8600909570705,89.9
2330.9767905039694,90.0
2332.477285103908,90.10000000000001
2334.6812658755503,90.2
2336.5171792968495,90.3
2338.7408409070194,90.4
2343.517576910337,90.5
2347.666868365401,90.60000000000001
2351.198954800311,90.7
2351.994551180283,90.8
2352.2483350505167,90.9
2355.591927783739,91.0
2357.711120722324,91.10000000000001
2361.1037962909663,91.2
2365.5907809821297,91.3
2373.30567854565,91.4
2375.5604966582277,91.5
2389.7041472878473,91.60000000000001
2395.183205936676,91.7
2395.418202586487,91.8
2396.2108486783873,91.9
2396.6326399922277,92.0
2397.3109336025955,92.10000000000001
2397.8997176441244,92.2
2398.912595785531,92.30000000000001
2401.8893754775704,92.4
2406.3247698938194,92.5
2406.5003583261764,92.60000000000001
2412.184368158343,92.7
2413.0225373827225,92.80000000000001
2413.5592202342737,92.9
2413.5708525967166,93.0
2413.682729305131,93.10000000000001
2415.3878369126082,93.2
2419.5344371795945,93.30000000000001
2424.4686571509787,93.4
2427.459146294404,93.5
2428.954077707496,93.60000000000001
2432.6463207704746,93.7
2434.774346250463,93.8
2436.8806876401613,93.89999999999999
2442.7119825559225,94.0
2450.3672698412156,94.1
2450.6355159224213,94.19999999999999
2452.4935145656086,94.3
2455.3693886697893,94.39999999999999
2455.649006343262,94.5
2462.1038483174916,94.6
2464.975793559635,94.69999999999999
2480.2526034992793,94.8
2487.7949903226086,94.89999999999999
2487.800142734916,95.0
2490.1820416525684,95.1
2491.8335750692745,95.19999999999999
2492.634366815892,95.3
2499.629280995664,95.39999999999999
2500.635223715921,95.5
2519.1617068669866,95.6
2519.9514956770618,95.7
2520.6456037010403,95.8
2521.6335238993497,95.89999999999999
2541.871080623595,96.0
2551.7780697046037,96.1
2560.151668315154,96.2
2561.5091000377015,96.3
2562.68867903672,96.39999999999999
2562.907890440574,96.5
2563.559629307758,96.6
2568.772869397768,96.7
2571.5404045678392,96.8
2593.7943469023735,96.89999999999999
2595.0352865557456,97.0
2609.425347672681,97.1
2611.8275967565546,97.2
2643.3040970994525,97.3
2650.316869953428,97.39999999999999
2651.0105105184016,97.5
2670.6540271334047,97.6
2684.5841744625313,97.7
2713.55113528204,97.8
2718.1033226888535,97.89999999999999
2721.9685586115497,98.0
2723.4124439274374,98.1
2733.5959929404003,98.2
2746.9940974517635,98.3
2765.6989215978297,98.4
2772.844892675211,98.5
2800.388806948921,98.6
2899.710810695571,98.7
2927.0680829884177,98.8
2946.2081585045776,98.9
3006.886324812613,99.0
3091.4610623302115,99.1
3092.748292908521,99.2
3325.024345085853,99.3
3435.106152836127,99.4
3489.7496811139354,99.5
7834.422479783297,99.6
8068.1179171327685,99.7
9020.343506814586,99.8
10488.658364133435,99.9
12958.259653287767,100.0

